Flowification: Everything is a Normalizing Flow

The two key characteristics of a normalizing flow is that it is invertible (in particular, dimension preserving) and that it monitors the amount by which it changes the likelihood of data points as samples are propagated along the network. Recently, multiple generalizations of normalizing flows have been introduced that relax these two conditions. On the other hand, neural networks only perform a forward pass on the input, there is neither a notion of an inverse of a neural network nor is there one of its likelihood contribution. In this paper we argue that certain neural network architectures can be enriched with a stochastic inverse pass and that their likelihood contribution can be monitored in a way that they fall under the generalized notion of a normalizing flow mentioned above. We term this enrichment flowification. We prove that neural networks only containing linear layers, convolutional layers and invertible activations such as LeakyReLU can be flowified and evaluate them in the generative setting on image datasets.

==> figures/volume_augment.tikz <==
\begin{figure}[h!]
    \centering
        \begin{tikzpicture}
            \draw[black, line width=1pt] (0,0) -- (2,1);
            \draw[red, line width=1pt] (.5,.25) -- (1.5,.75);
            \node at (1.1,.3) {\color{red}{$X$}};
            \filldraw[red] (.5,.25) circle (2pt); 
            \filldraw[red] (1.5,.75) circle (2pt); 

            \draw [-stealth](2.25,.5) -- (4.25,.5);
            \node at (3.25,.25){$\phi$};
            \node at (3.25,.7) {embed};

            \def\X1{5.5}
            \draw [-stealth](\X1+-.5,-.5) -- (\X1-.5,1.5);
            \draw [-stealth](\X1-.5,-.5) -- (\X1+2.5,-.5);

            \draw[black, line width=1pt] (\X1,0) -- (\X1+2,1);
            \draw[red, line width=1pt] (\X1+.5,.25) -- (\X1+1.5,.75);
            \node at (\X1+1.2,.2) {\color{red}{$\phi(X)$}};
            \filldraw[red] (\X1+.5,.25) circle (2pt); 
            \filldraw[red] (\X1+1.5,.75) circle (2pt); 

            \draw [-stealth](8,.5) -- (10,.5);
            \node at (9,.7){augment};

            \def\X2{11}
            \draw [-stealth](\X2-.5,-.5) -- (\X2+-.5,1.5);
            \draw [-stealth](\X2-.5,-.5) -- (\X2+.5,-.5);



            \draw[black, line width=1pt] (\X2,0) -- (\X2+2,1);
            


            \draw[line width=.2pt,orange] (\X2+1,-.75) -- (\X2+2,-.25);
            \draw[line width=.2pt,orange] (\X2,1.25) -- (\X2+1,1.75);


            \draw[stealth-stealth, line width=.5pt,orange] (\X2+1,-.75) -- (\X2,1.25);
            \draw[stealth-stealth, line width=.5pt,orange] (\X2+1.25,-.625)    -- (\X2+.25,1.375);
            \draw[stealth-stealth, line width=.5pt,orange] (\X2+1.5,-.5)    -- (\X2+.5,1.5);
            \draw[stealth-stealth, line width=.5pt,orange] (\X2+1.75,-.375)    -- (\X2+.75,1.625);
            \draw[stealth-stealth, line width=.5pt,orange] (\X2+2,-.25) -- (\X2+1,1.75);

            \draw [|-|] (\X2+2.75,.125) -- (\X2+1.75,2.125)  ;

            \node at (\X2+2.5,1.25) {$\color{orange}u$};


            \draw[red, line width=1pt] (\X2+.5,.25) -- (\X2+1.5,.75);
            \fill[white] (\X2+1.2,.2) ellipse (.55 and 0.25);
            \node at (\X2+1.2,.2) {\color{red}{$\phi(X)$}};
            \filldraw[red] (\X2+.5,.25) circle (2pt); 
            \filldraw[red] (\X2+1.5,.75) circle (2pt); 


            \end{tikzpicture}
        \caption{The geometric view of the procedure of increasing the dimensionality of a distribution. It can also be thought of as first taking the product of $\color{red}{X}$ with a Dirac-distribution of a dummy variable (embed), then spreading out the probability mass of the Dirac-distribution to a distribution $\color{orange}{u}$ with non-zero support (augment). The inverse is given by the collapsing  the resulting distribution along the orange lines (integrating out $\color{orange}{u}$).}
        \label{fig:augment}
\end{figure}
